CML-TTS A Multilingual Dataset for Speech Synthesis in Low-Resource Languages

In this paper, we present CML-TTS, a recursive acronym for CML-Multi-Lingual-TTS, a new Text-to-Speech (TTS) dataset developed at the Center of Excellence in Artificial Intelligence (CEIA) of the Federal University of Goias (UFG). CML-TTS is based on Multilingual LibriSpeech (MLS) and adapted for training TTS models, consisting of audiobooks in seven languages: Dutch, French, German, Italian, Portuguese, Polish, and Spanish. Additionally, we provide the YourTTS model, a multi-lingual TTS model, trained using 3,176.13 hours from CML-TTS and also with 245.07 hours from LibriTTS, in English. Our purpose in creating this dataset is to open up new research possibilities in the TTS area for multi-lingual models. The dataset is publicly available under the CC-BY 4.0 license1.

==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2021 conference proceedings

						Rel. 2021-02-15
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2021.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2021" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex file,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs04.bst, llncs.cls, *.aux, *.bbl, *.log, *.blg,
and others).

* We will appreciate if you also attach the filled and signed
Copyright Form (scanned as PDF, in the optimal case). This is the
preferred way of delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2021@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2021 Organizing Committee
TSD 2021 Proceedings Editors

